FUNU: Boosting Machine Unlearning Efficiency by Filtering Unnecessary Unlearning

Machine unlearning is an emerging field that selectively removes specific data samples from a trained model. This capability is crucial for addressing privacy concerns, complying with data protection regulations, and correcting errors or biases introduced by certain data. Unlike traditional machine learning, where models are typically static once trained, machine unlearning facilitates dynamic updates that enable the model to ``forget'' information without requiring complete retraining from scratch. There are various machine unlearning methods, some of which are more time-efficient when data removal requests are fewer. To decrease the execution time of such machine unlearning methods, we aim to reduce the size of data removal requests based on the fundamental assumption that the removal of certain data would not result in a distinguishable retrained model. We first propose the concept of unnecessary unlearning, which indicates that the model would not alter noticeably after removing some data points. Subsequently, we review existing solutions that can be used to solve our problem. We highlight their limitations in adaptability to different unlearning scenarios and their reliance on manually selected parameters. We consequently put forward FUNU, a method to identify data points that lead to unnecessary unlearning. FUNU circumvents the limitations of existing solutions. The idea is to discover data points within the removal requests that have similar neighbors in the remaining dataset. We utilize a reference model to set parameters for finding neighbors, inspired from the area of model memorization. We provide a theoretical analysis of the privacy guarantee offered by FUNU and conduct extensive experiments to validate its efficacy.

==> note.txt <==
=== NOTE ===
✔ 详写：contribution 
可以凑字数：organization of the paper
✔可以缩减大小：fig.definition
✔fig1.definition 在图里把train on改成字母A
可以凑字数：符号表，放在第二章结尾，介绍一下M_u和M_r
✔重新写一下table 1.
全文送进去过一遍chatgpt。
重新画一下figure 3，两根柱子放一起。
重新画一下figure 2，改成加在一起的时间。 
supplementary上依然要做一下underline部分数字的说明。
增加对2-layer-CNN的说明。
✔SISA那张表上加上P-
图里的Prdr都改成P-

---

\begin{table}[ht]
\centering
%\vspace{-1.0em}
\caption{Existing data prototype discovery methods and their limitations in efficiency}
\label{tab:ExistingPrototype}
\begin{tabular}{ll}
\toprule
Methods                                      & Limitations in efficiency                                                                                       \\
\midrule
\cite{stock2018convnets}, \cite{Carlini2022ThePO}, adv\cite{carlini2019distribution}                      & Need extra attack                                                                                    \\
\cite{feldman2020does}, \cite{feldman2020neural}, priv,ret,agr\cite{carlini2019distribution} & Need retraining/training                                                                             \\
\cite{li2018deep}, \cite{maini2022characterizing},\cite{NEURIPS2018_8a7129b8}                                & \begin{tabular}[c]{@{}l@{}}Need to modify the model \\ architecture or training process\end{tabular} \\
\cite{kim2016examples}                                       & Need to solve an NP problem                                                                    \\
Existing solutions\cite{ravikumar2024unveiling, gargmemorization,carlini2019distribution}                   & -                                                                                                   \\
\bottomrule
\end{tabular}
\vspace{-1.0em}
\end{table}

% Please add the following required packages to your document preamble:
% \usepackage{multirow}
\begin{table}[]
\begin{tabular}{lllll}
\cline{1-3}
Methods                         & Main idea                                                                                                                                             & Limitations                                                                                                              &  &  \\ \cline{1-3}
{[}37{]}                        & \multirow{2}{*}{\begin{tabular}[c]{@{}l@{}}Measure the distance to the decision boundary \\ by an adversarial-example attack\end{tabular}}            & \multirow{3}{*}{\begin{tabular}[c]{@{}l@{}}Require MIA or \\ adversarial-example\\  attack\end{tabular}}                 &  &  \\
adv{[}8{]}                      &                                                                                                                                                       &                                                                                                                          &  &  \\
{[}10{]}                        & Perform MIA to see the vulnerability of a given sample                                                                                                &                                                                                                                          &  &  \\
{[}13{]},{[}14{]},ret{[}8{]}    & \begin{tabular}[c]{@{}l@{}}Compare model difference training with or without\\  a certain sample\end{tabular}                                         & \multirow{3}{*}{Require retraining/training}                                                                             &  &  \\
priv{[}8{]}                     & \begin{tabular}[c]{@{}l@{}}Find typical samples that are consistent when \\ training the model with differential privacy\end{tabular}                 &                                                                                                                          &  &  \\
agr{[}8{]}                      & \begin{tabular}[c]{@{}l@{}}Find typical samples that are consistent when\\  trained with different models\end{tabular}                                &                                                                                                                          &  &  \\
{[}29{]}                        & Use a network that naturally explains its prediction                                                                                                  & \multirow{3}{*}{\begin{tabular}[c]{@{}l@{}}Need to modify the model \\ architecture or training\\  process\end{tabular}} &  &  \\
{[}31{]}                        & Tracks the epoch after which an sample is forgotten                                                                                                   &                                                                                                                          &  &  \\
{[}45{]}                        & \begin{tabular}[c]{@{}l@{}}Decompose the pre-activation prediction of a network into a \\ linear combination of activations of an sample\end{tabular} &                                                                                                                          &  &  \\
{[}26{]}                        & Use a metric to select typical samples                                                                                                                & Need to solve an NP problem                                                                                              &  &  \\
Existing solutions{[}8,16,34{]} & see Section \textbackslash{}ref\{\}                                                                                                                   & -                                                                                                                        &  &  \\ \cline{1-3}
\end{tabular}
\end{table}

--


**
Note that the form of the indicator of dispensable unlearning, $Dist$
$(f(A(D_r)), f(A(D_r \cup D_u)))$, is consistent with the definition of unlearning in paper ~\cite{golatkar2020eternal, golatkar2021mixed, golatkar2020forgetting}, while they have different choice for $Dist(\cdot)$ and the readout functions. The idea behind this definition is that, the unlearning process that would not produce a model distinguishable (as is measured by $\epsilon$) from the original one, would be regarded as dispensable unlearning. With this definition, we further formulate the problem we intend to tackle in this paper. 


Given the remaining dataset $D_r$, an unlearning dataset $D_u$, and the training process $A$, how to select $D_u^+ \in D_u$, so that the unlearning over $D_u^+$ would lead to $\epsilon$-dispensable unlearning?


Figure 1 illustrates the definition of dispensable unlearning. The $D_u^-$ in the figure is the remaining removal requests, that is, $D_u^- = D_u \backslash D_u^+$. After selecting $D_u^+$ from $D_u$, the unlearning would continue to be performed on $D_u^-$. However, as $|D_u^-|$ is smaller than $|D_u|$, then unlearning over it would cost less resources.

--
To introduce our problem formulation, we first define dispensable unlearning. 

Assume A is the training process, and A(D) indicates training a model on dataset D. In the machine unlearning setting, initially, there is an original model M_o trained on the complete dataset D_o, i.e. M_o = A(D_o), and then here comes the data removal requests D_u, which is also denoted as unlearning dataset.  The model trained on remained dataset D_r = D_o、D_u$ is M_r = A(D_r). 

To describe the similarity between models, we use readout function Readout function f(M) indicates the information that can be extracted given a model M, some common readout functions include model output, accuracy on the model prediction, etc. Dist(\cdot is the distance measurement to quantify the distance between the outputs of readout functions for different models. It can be KL-divergence, norm, etc. With these components, the definition of dispensable unlearning is as follows.

\begin{definition}[Dispensable unlearning]
Given the remaining dataset D_r, an unlearning dataset D_u, and the training process A, the unlearning process over D_u is epsilon-dispensable unlearning if Dist(f(A(D_r)), f(A(D_r \cup D_u))) \le \epsilon


--
**
Our objective is to accelerate the unlearning process by avoiding dispensable unlearning, which involves reducing data removal requests by disregarding samples that have minimal impact on the retrained model. In this section, we first formulate the concept of "dispensable unlearning," then introduce the specific problem we aim to address in this paper, and finally elaborate on the limitations of existing methods.

--
We aim to accelerate unlearning by avoiding dispensable unlearning, that is, to reduce the data removal requests by ignoring samples that have little impact on the retrained model. In this section, we first formulate the concept ``dispensable unlearning'', and then introduce the problem we are trying to solve in this paper, finally elaborate the limitations of existing methods.

--
**
We first define the phenomenon of dispensable unlearning, which indicates that the removal of certain data samples would not produce a model distinguishable from the model without their removal. By avoiding dispensable unlearning, we can enhance the efficiency of machine unlearning methods while preserving privacy.

We have designed a specific method, PH1, to select samples that lead to dispensable unlearning. Additionally, we adapt existing works to this task as alternative methods. Compared to these alternative methods, PH1 can adapt to different unlearning scenarios and does not require prior knowledge for parameter selection.

We conducted a theoretical analysis to guarantee that the model produced by our method is close to the retrained model. Furthermore, we performed extensive experiments to evaluate PH1 and included a case study to demonstrate that PH1 can indeed improve the efficiency of machine unlearning methods.

The organization of this paper is as follows. Section 1 introduces the preliminaries of this work, including the problem definition and the limitations of existing works. Section 2 proposes our method, PH1, and Section 3 elaborates on the alternative methods that can also be applied to our problem. Section 4 provides a privacy guarantee for PH1, and Section 5 presents empirical evidence to validate PH1. Finally, Section 6 concludes the paper.
--
We first define the dispensable unlearning phenomenon, which indicates removing certain data samples would not produce a model distinguishable to the model without removing them. By avoiding dispensable unlearning, we could increase efficiency for machine unlearning methods while keeping privacy preserved.
We design a particular method PH1 to select samples leading to dispensable unlearning, and also adapt existing works to this task as alternative methods. Compared to these methods, PH1 could adapt to different unlearning scenarios and does not require prior knowledge for choosing parameters.
We did a theoretical analysis to guarantee that the model produced by our method is close to the retrained model. We also conduct extensive experiments to evaluate PH1, and have a case study to show that PH1 can indeed improve the efficiency of machine unlearning methods. 

The organization of this paper is as follows. Section 1 introduces preliminaries of this work, including problem definition and limitations in existing works. Section 1 proposes our own method PH1 and Section 1 elaborates on the alternative methods which can also be applied to our problem. Section 1 gives a privacy guarantee on PH1 and Section 1 provides empirical evidence to validate PH1. Section 1.

--
**
We focus on the detection of samples within data removal requests that would result in dispensable unlearning. Existing works, as referenced in Section 1, can be adapted to our context. However, these approaches are not specifically designed for machine unlearning settings and exhibit two primary shortcomings. First, they lack adaptability to different types of unlearning scenarios, such as random removal and class removal. Second, they require human intervention to select parameters and are sensitive to these parameters, which diminishes their practicality. A detailed analysis of the limitations of existing approaches is provided in Section 1.

To address these limitations, we have developed a method, designated as PH1, specifically tailored to the context of machine unlearning. The method involves two key steps. Firstly, the distance between the remaining dataset and the removal requests is calculated on a sample-wise basis. Secondly, a reference model is employed to establish the similarity condition. Sample pairs that satisfy this condition are considered similar. This approach eliminates the need for manually defined parameters, and the reference model can be easily acquired with one-epoch training, thereby enhancing its practical applicability.

Furthermore, we provide a theoretical guarantee for our method, ensuring that the output distance between the model generated by our method and the exact retrained model is bounded. Experimental results also demonstrate that our method can enhance the efficiency of machine unlearning methods whose cost is proportional to the size of data removal requests.

--

We focus on the detection of samples within data removal requests that would result in dispensable unlearning. There are some existing works, as referenced in Section 1 that can be adapted to our context. However, as they are not tailored for machine unlearning settings, they have two main shortcomings. First, they can not adapt to different types of unlearning scenarios, i.e. random removal and class removal. Second, they require humans to choose parameters, and are sensitive to the parameters, which makes them less practical. We provide a detailed analysis of the limitations of existing approaches in Section 1.

To address these limitations, we have developed a method, namely PH1, which has been specifically tailored to the context of machine unlearning. Firstly, the distance between the remaining dataset and the removal requests is calculated sample-wise. Secondly, a reference model is employed to establish the similarity condition. Sample pairs that satisfy the condition would be considered similar. This step gets rid of manually defined parameters and the reference model is easy to acquire with one-epoch training, thereby facilitating its practical use.

Furthermore, a theoretical guarantee is provided for our method to ensure the output distance of the model generated by our method and the exact retrained model is bounded. Experimental results also demonstrate that our method can be utilized to enhance the efficiency of machine unlearning methods whose cost is proportional to the size of data removal requests. 

To conclude, our main contributions are as follows.

--
**
Machine unlearning is an evolving field that concentrates on the selective removal of specific data samples from a trained model without necessitating the retraining of the entire model from scratch. This capability is particularly crucial for the enforcement of regulations that protect individuals' right to be forgotten and can also be employed to excise compromised or harmful data from the model, thereby mitigating potential risks.

Recently, various machine unlearning approaches have emerged, many of which exhibit increasing unlearning times as the size of data removal requests grows. For instance, one such method is SISA (Sharded, Isolated, Sliced, and Aggregated), which initially partitions the entire dataset into slices and then trains sub-models on these slices. When data removal requests are received, only the sub-models corresponding to the affected slices are retrained, thereby circumventing the need for complete retraining. However, as the number of removal requests increases, more slices are affected, potentially leading to longer unlearning times.

To enhance the efficiency of unlearning methods that consume more resources with increasing data removal requests, we propose reducing the number of removal requests by avoiding dispensable unlearning. The concept of dispensable unlearning is based on the assumption that redundant information exists among similar data samples. If a data point has similar neighbors in the remaining dataset, unlearning it is less likely to produce a model distinguishable from the model prior to unlearning.

Figure 1 illustrates an example of dispensable unlearning. Consider a recommender system trained on user data. Suppose that for user Amy, there are ten users with similar purchase records, whereas for user Bob, no other user has similar purchase records. In this scenario, it can be inferred that removing Amy's data would have a smaller impact on the model than removing Bob's data, as other users with similar purchase records can still contribute to the model. Removing Amy's data may have no significant impact on the model, thereby leading to dispensable unlearning. It is important to note that dispensable unlearning is also consistent with the inherent stability of the model, as the training process is intended to produce a model that performs stably when the dataset is slightly perturbed.

---
Machine unlearning is a developing field focusing on the selective removal of specific data samples from a trained model, without retraining the entire model from the beginning. It is particularly important for the enforcement of regulations that protect individuals' right to be forgotten and can also be used to remove compromised or harmful data from the model, thereby mitigating potential risks.

Recently various machine unlearning approaches have emerged, and many unlearning methods have growing unlearning timing with the size of the data removal requests increasing. For example, one of these methods is  SISA. It first divides the entire dataset into slices and then trains sub-models on the data slices. When data removal requests come, it only retrains the sub-models of the affected slices to circumvent the expense of complete retraining. If there are more removal requests, then more slices would be affected, which probably leads to longer unlearning time. 

To promote unlearning efficiency for unlearning methods that consume more resources when there are more data removal requests, we propose to reduce removal requests by avoiding dispensable unlearning. The idea of dispensable unlearning comes from the assumption that redundant information exists among similar data samples. If a data point has similar neighbors in the remaining dataset, then unlearning it is less likely to produce a model distinguishable from the model before unlearning. 

Figure 1 shows an example to illustrate dispensable unlearning. Consider training a recommender system on user data, and suppose that for user Amy, there are ten users with similar purchase records, while for user Bob, there is no user that has similar purchase records to him. In this case, it can be inferred that removing Amy's data would have a smaller impact on the model than removing Bob's data, as there are other users with similar purchase records that can contribute to the model. Removing Amy's data may have no impact on the model, and therefore leads to dispensable unlearning. Note that dispensable unlearning is also consistent with the inherent model stability. The training process is supposed to acquire a model that would perform stably when the dataset is perturbed slightly. 

---

Machine unlearning is an emerging discipline that focuses on the selective removal of specific data samples from a trained model. This capability is essential for addressing privacy concerns, complying with data protection regulations, and correcting errors or biases introduced by certain data. Unlike traditional machine learning, where models are typically static once trained, machine unlearning facilitates dynamic updates that enable the model to "forget" information without necessitating complete retraining from scratch. Various methods exist for machine unlearning, some of which are more time-efficient when there are fewer data removal requests.

To enhance the efficiency of such machine unlearning methods, we aim to reduce the size of data removal requests based on the fundamental assumption that the removal of certain data would not result in a distinguishable retrained model. We introduce the concept of dispensable unlearning, which posits that the model would not undergo significant changes when certain data points are removed. Subsequently, we propose a method, PH1, to identify data points that lead to dispensable unlearning. In contrast to existing approaches that can be employed to identify such data points, we highlight their limitations in adaptability to different unlearning scenarios and their reliance on manually selected parameters. PH1 circumvents these limitations by identifying data points within the removal requests that have similar neighbors in the remaining dataset. We utilize a reference model to set parameters for the similarity condition, drawing inspiration from the field of model memorization. We provide a theoretical analysis of the privacy guarantees offered by PH1 and conduct extensive experiments to validate its effectiveness. Our implementations are available on an anonymous GitHub repository.

---

% Please add the following required packages to your document preamble:
% \usepackage{multirow}
\begin{table*}
\caption{Comparison between applying PH1 to SISA or not}
\label{tab:sisa}
\begin{tabular}{cclllllc}
\hline
\multicolumn{1}{l}{\textbf{Dataset}} & \multicolumn{1}{l}{\textbf{$|D_u|$}} & \textbf{Methods} & \textbf{$N_{IS}$} & \textbf{\begin{tabular}[c]{@{}l@{}}accuracy\\  on $D_t$\end{tabular}} & \textbf{\begin{tabular}[c]{@{}l@{}}accuracy\\  on $D_u$\end{tabular}} & \textbf{\begin{tabular}[c]{@{}l@{}}accuracy\\  on $D_r$\end{tabular}} & \multicolumn{1}{l}{\textbf{\begin{tabular}[c]{@{}l@{}}difference of accuracy \\ on Dt in pct.\end{tabular}}} \\ \hline
\multirow{6}{*}{MNIST}               & \multirow{2}{*}{10}                                                                                 & retrain          & 21                                                                    & 0.9557                                                             & 0.8000                                                             & 0.9482                                                             & \multirow{2}{*}{0.00356}                                                                                     \\
                                     &                                                                                                     & ours             & 9                                                                     & 0.9523                                                             & 0.8000                                                             & 0.9434                                                             &                                                                                                              \\ \cline{2-8} 
                                     & \multirow{2}{*}{30}                                                                                 & retrain          & 38                                                                    & 0.9595                                                             & 0.9333                                                             & 0.9530                                                             & \multirow{2}{*}{0.00542}                                                                                     \\
                                     &                                                                                                     & ours             & 17                                                                    & 0.9543                                                             & 0.9333                                                             & 0.9462                                                             &                                                                                                              \\ \cline{2-8} 
                                     & \multirow{2}{*}{50}                                                                                 & retrain          & 40                                                                    & 0.9588                                                             & 0.9600                                                             & 0.9529                                                             & \multirow{2}{*}{0.00198}                                                                                     \\
                                     &                                                                                                     & ours             & 25                                                                    & 0.9569                                                             & 0.9400                                                             & 0.9496                                                             &                                                                                                              \\ \hline
\multirow{6}{*}{CIFAR10}             & \multirow{2}{*}{10}                                                                                 & retrain          & 17                                                                    & 0.5062                                                             & 0.6000                                                             & 0.5759                                                             & \multirow{2}{*}{0.00553}                                                                                     \\
                                     &                                                                                                     & ours             & 13                                                                    & 0.5034                                                             & 0.6000                                                             & 0.5740                                                             &                                                                                                              \\ \cline{2-8} 
                                     & \multirow{2}{*}{30}                                                                                 & retrain          & 33                                                                    & 0.5114                                                             & 0.4333                                                             & 0.5833                                                             & \multirow{2}{*}{0.00293}                                                                                     \\
                                     &                                                                                                     & ours             & 24                                                                    & 0.5099                                                             & 0.4667                                                             & 0.5799                                                             &                                                                                                              \\ \cline{2-8} 
                                     & \multirow{2}{*}{50}                                                                                 & retrain          & 47                                                                    & 0.509                                                              & 0.4000                                                             & 0.5869                                                             & \multirow{2}{*}{0.00216}                                                                                     \\
                                     &                                                                                                     & ours             & 30                                                                    & 0.5101                                                             & 0.5000                                                             & 0.5840                                                             &                                                                                                              \\ \hline
\multirow{6}{*}{CIFAR100}            & \multirow{2}{*}{10}                                                                                 & retrain          & 17                                                                    & 0.1075                                                             & 0.1000                                                             & 0.1575                                                             & \multirow{2}{*}{0.01302}                                                                                     \\
                                     &                                                                                                     & ours             & 14                                                                    & 0.1061                                                             & 0.1000                                                             & 0.1604                                                             &                                                                                                              \\ \cline{2-8} 
                                     & \multirow{2}{*}{30}                                                                                 & retrain          & 33                                                                    & 0.1168                                                             & 0.1000                                                             & 0.1721                                                             & \multirow{2}{*}{0.00342}                                                                                     \\
                                     &                                                                                                     & ours             & 33                                                                    & 0.1164                                                             & 0.1000                                                             & 0.1724                                                             &                                                                                                              \\ \cline{2-8} 
                                     & \multirow{2}{*}{50}                                                                                 & retrain          & 47                                                                    & 0.1154                                                             & 0.1400                                                             & 0.1753                                                             & \multirow{2}{*}{0.00520}                                                                                     \\
                                     &                                                                                                     & ours             & 36                                                                    & 0.1148                                                             & 0.1200                                                             & 0.1724                                                             &                                                                                                              \\ \bottomrule


\textcolor{red}{rewrite this table}
\begin{table}[ht]
\centering
\begin{tabular}{l|l}
\toprule
Prototype discovery methods & Drawback  \\ \hline
\cite{stock2018convnets}, \cite{Carlini2022ThePO}, adv\cite{carlini2019distribution}                    &   Need extra attack                        \\
\cite{feldman2020does}, \cite{feldman2020neural}, priv\cite{carlini2019distribution},                                      ret\cite{carlini2019distribution}, agr\cite{carlini2019distribution} &   Need retraining/training                        \\
\cite{li2018deep}, \cite{maini2022characterizing}       &   Need to modify the model architecture or training process \\
\cite{kim2016examples}          &   Need to search over an NP problem    \\
curvature\cite{ravikumar2024unveiling, gargmemorization}, \\ confidence\cite{carlini2019distribution}, \\ clustering\cite{carlini2019distribution}  & - \\
\bottomrule
\end{tabular}
\caption{Existing prototype selection methods}
\label{tab:ExistingPrototype}
\end{table}
---
The emerging field of machine unlearning aims to selectively remove specific data points from a trained model without retraining the entire model from scratch. This is particularly important for the enforcement of regulations that protect individuals' right to be forgotten. Furthermore, machine unlearning can also be used to remove compromised or harmful data from the model, thereby mitigating potential risks.

Nevertheless, the process of machine unlearning is not without costs, with the expense of some unlearning methods increasing in proportion to the scale of the data removal requests. For example, one such method, SISA, first divides the entire dataset into slices and then trains sub-models on the data slices. When data removal requests come, it only retrains the sub-models of the affected slices to circumvent the expense of complete retraining.

It is therefore proposed that the efficiency of such unlearning methods be promoted by pruning removal requests and eliminating dispensable unlearning. The definition of dispensable unlearning is based on the assumption that redundant information exists among similar data samples, namely that unlearning a given data set will not result in a distinguishable model. Here is an example for illustrative purposes. Assume there is a recommender system trained on user data, where user Amy has ten users with similar purchase records, whereas user Bob has no users with similar purchase records. In this case, it can be inferred that removing Amy's data would have a smaller impact on the model than removing Bob's data, as there are other users with similar purchase records that can contribute to the model. In this case, removing Amy's data may have no impact on the model, and therefore leads to dispensable unlearning. 

As we focus our attention on the detection of samples within data removal requests that result in dispensable unlearning, there are some existing works, as referenced in Section [sec:], that can be adapted to our specific context. However, as they are not tailored for machine unlearning settings, they have two main shortcomings. Firstly, all these methods select samples in the removal requests that are uncommon among the whole dataset, instead of the remained dataset. This limits their adaptivity in different unlearning scenarios. Secondly, from a practical perspective, all these methods require human choosing thresholds and are sensitive to the threshold, as demonstrated in our experiment. We provide a detailed analysis of the limitations of existing approaches in [sec:].

To address these limitations, we have developed a method, designated PH1, which has been specifically tailored to the context of machine unlearning. Firstly, the distance between the remaining dataset and the unlearned dataset is calculated sample-wise. Secondly, a reference model is employed to ascertain the degree of similarity between two samples without the necessity for manually defined thresholds. It should be noted that the reference model is readily available and does not entail additional training costs, thereby facilitating its practical implementation.

Furthermore, a theoretical guarantee is provided between the similarity of our model and the retrained model. Experimental evidence demonstrates that our method can be utilized to enhance the efficiency of machine unlearning methods whose cost is proportional to the size of deletion requests. 


To conclude, our main contributions are as follows.

We first define the dispensable unlearning phenomenon. By eliminating dispensable unlearning, we could promote unlearning efficiency while keeping privacy preserved.
We designed a particular method PH1 to select samples leading to dispensable unlearning, while adapting existing works to this task as well. Compared to these works, PH1 considers relative similarity and does not require prior knowledge for thresholding.
We did a theoretical analysis over the closeness of the retrained model and unlearned model and did extensive experiments to validate our method. 

-

Machine unlearning is an emerging field. It aims to selectively remove specific data points from a trained model without the need to retrain the entire model from scratch. It is particularly important for the enforcement of regulations to protect individuals' right to be forgotten. Moreover, as is to enhance security, machine unlearning can also be used to remove compromised or harmful data from the model, thereby mitigating potential risks.

However, the process of machine unlearning itself still has costs, and the cost of some unlearning methods grows with the size of the data removal requests. For instance, one of these methods, SISA, splits the whole dataset into slices, and then trains sub-models on the splitted datasets. When data removal requests come, it only retrains sub-models of the affected slices to avoid the cost of fully retraining.

Consequently, to promote unlearning efficiency for such unlearning methods, we propose to prune removal requests and eliminate dispensable unlearning. Dispensable unlearning comes from the assumption that there are redundant information among similar data samples, i.e., the unlearning over certain data set would not produce a model that is distinguishable from the model before unlearning.

Here is an example to illustrate our idea. Consider training a recommender system on user data, and suppose that for user Amy, there are ten users with similar purchase records, while for user Bob, there is no user that has similar purchase records to him. In this case, we can infer that, removing Amy's data would not influence the model as much as Bob, as there are other users similar to Amy that can make the same contribution to the model. To the extreme, removing Amy's data may have no impact to the model, and thereby unlearning Amy's data is dispensable. 

While we narrow down our problem scope to detecting samples in data removal requests that leads to dispensable unlearning, there are several existing works \ref{sec:} that can be adapted to our setting. However, as they are not tailered for machine unlearning setting, there are two main shortcomings. Firstly, all these methods select samples in the removal requests that is uncommon among the whole dataset, instead of the remained dataset. This limits their adaptivity in different unlearning scenarios. Secondly, from the practical view, all these methods involves thresholding, and are sensitive to threshold, as is shown in our experiment. We elaborate the details of limitations in existing methods in \ref{sec:}.

To overcome these shortcomings, we design a method named PH1 particularly for machine unlearning setting. Firstly, we calculate the distance between remained dataset and unlearned dataset by sample. Second, we use a reference model to decide the to what extent two samples are similar without manually choosing thresholds. Note that the reference model is not hard to acquire, and it does not incur extra training cost, and thus is easy to implement in practice.

We also provide theoretical guarantee between the similarity of our model and retrained model. Experiment shows that our  method can be used to improve efficiency for machine unlearning methods whose cost grows positively with the size of deletion requests. 

To conclude, our main contributions are as follows.

We first define dispensable unlearning problem. By eliminate dispensable unlearning, we could promote unlearning efficiency while keeping the privacy preserved.
We designed a particular method PH1 to select samples leading to dispensable unlearning, while adapt existing works to this task as well. Compared to these works, PH1 considers relative similarity and does not require prior knowledge for thresholding.
We did theoretical analysis over the closeness of retrained model and unlearned model and did extensive experiment to validate our method. 
